The Black Metal Tribometer: high-resolution measurement of normal load-indentation curves and partial slip hysteresis cycles

A new instrument has been designed for measuring frictional hysteresis cycles and normal load-indentation curves. The primary purpose of the BMT is the validation of more predictive modeling approaches for damping in friction joints. An important original feature of the BMT is its ability to measure both normal and tangential contact behavior without having to separate the samples. Special attention was paid to alignment and smooth motion in order to permit testing nominally flat-on-flat contacts in the microslip regime. Examples are shown for finely resolved, undistorted hysteresis cycles with relative tangential displacement amplitudes in the sub-micrometer range at about 50 MPa nominal normal pressure, which is maintained well over the tangential load cycle.

==> FP_1_16_D_wear_V2.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FP_1_16_D_wear_V2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{510.23622047bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28301112)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FP_1_16_D_wear_V2.pdf}}%
    \put(0.35360285,0.03511356){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$w_\mathrm{A}$\end{tabular}}}}%
    \put(0.42560992,0.12394287){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$w_\mathrm{B}$\end{tabular}}}}%
    \put(0.59111983,0.0312497){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$w_\mathrm{A}$\end{tabular}}}}%
    \put(0.67638963,0.11752743){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$w_\mathrm{B}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FP_1_16_D_wear_V2.pdf}}%
    \put(0.12282327,0.25590275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}upper sample\end{tabular}}}}%
    \put(0.74577221,0.25666447){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}lower sample\end{tabular}}}}%
  \end{picture}%
\endgroup%

